Robust massive MIMO Equilization for mmWave systems with low resolution ADCs

Leveraging the available millimeter wave spectrum will be important for 5G. In this work, we investigate the performance of digital beamforming with low resolution ADCs based on link level simulations including channel estimation, MIMO equalization and channel decoding. We consider the recently agreed 3GPP NR type 1 OFDM reference signals. The comparison shows sequential DCD outperforms MMSE-based MIMO equalization both in terms of detection performance and complexity. We also show that the DCD based algorithm is more robust to channel estimation errors. In contrast to the common believe we also show that the complexity of MMSE equalization for a massive MIMO system is not dominated by the matrix inversion but by the computation of the Gram matrix.

==> SignalModel/PlotData/EPA5_MSE.txt <==
               x               y
  -3.0000000e+01   1.7365800e-01
  -2.9750000e+01   1.6394412e-01
  -2.9500000e+01   1.5477364e-01
  -2.9250000e+01   1.4611614e-01
  -2.9000000e+01   1.3794294e-01
  -2.8750000e+01   1.3022695e-01
  -2.8500000e+01   1.2294257e-01
  -2.8250000e+01   1.1606569e-01
  -2.8000000e+01   1.0957349e-01
  -2.7750000e+01   1.0344445e-01
  -2.7500000e+01   9.7658277e-02
  -2.7250000e+01   9.2195775e-02
  -2.7000000e+01   8.7038843e-02
  -2.6750000e+01   8.2170386e-02
  -2.6500000e+01   7.7574268e-02
  -2.6250000e+01   7.3235254e-02
  -2.6000000e+01   6.9138964e-02
  -2.5750000e+01   6.5271818e-02
  -2.5500000e+01   6.1620999e-02
  -2.5250000e+01   5.8174406e-02
  -2.5000000e+01   5.4920615e-02
  -2.4750000e+01   5.1848840e-02
  -2.4000000e+01   4.3626616e-02
  -2.3750000e+01   4.1186629e-02
  -2.3500000e+01   3.8883137e-02
  -2.3250000e+01   3.6708503e-02
  -2.3000000e+01   3.4655520e-02
  -2.2750000e+01   3.2717383e-02
  -2.2500000e+01   3.0887668e-02
  -2.2250000e+01   2.9160310e-02
  -2.2000000e+01   2.7529583e-02
  -2.1750000e+01   2.5990083e-02
  -2.1500000e+01   2.4536706e-02
  -2.1250000e+01   2.3164635e-02
  -2.1000000e+01   2.1869322e-02
  -2.0750000e+01   2.0646473e-02
  -2.0500000e+01   1.9492036e-02
  -2.0250000e+01   1.8402184e-02
  -2.0000000e+01   1.7373303e-02
  -1.9750000e+01   1.6401985e-02
  -1.9500000e+01   1.5485009e-02
  -1.9250000e+01   1.4619336e-02
  -1.9000000e+01   1.3802096e-02
  -1.8750000e+01   1.3030580e-02
  -1.8500000e+01   1.2302231e-02
  -1.8250000e+01   1.1614636e-02
  -1.8000000e+01   1.0965513e-02
  -1.7750000e+01   1.0352713e-02
  -1.7500000e+01   9.7742027e-03
  -1.7250000e+01   9.2280654e-03
  -1.7000000e+01   8.7124904e-03
  -1.6750000e+01   8.2257685e-03
  -1.6500000e+01   7.7662863e-03
  -1.6250000e+01   7.3325205e-03
  -1.6000000e+01   6.9230331e-03
  -1.5750000e+01   6.5364665e-03
  -1.5500000e+01   6.1715389e-03
  -1.5250000e+01   5.8270406e-03
  -1.5000000e+01   5.5018291e-03
  -1.4750000e+01   5.1948261e-03
  -1.4500000e+01   4.9050135e-03
  -1.4250000e+01   4.6314302e-03
  -1.4000000e+01   4.3731688e-03
  -1.3750000e+01   4.1293726e-03
  -1.3500000e+01   3.8992329e-03
  -1.3250000e+01   3.6819861e-03
  -1.3000000e+01   3.4769114e-03
  -1.2750000e+01   3.2833281e-03
  -1.2500000e+01   3.1005936e-03
  -1.2250000e+01   2.9281015e-03
  -1.2000000e+01   2.7652787e-03
  -1.1750000e+01   2.6115845e-03
  -1.1500000e+01   2.4665084e-03
  -1.1250000e+01   2.3295681e-03
  -1.1000000e+01   2.2003084e-03
  -1.0750000e+01   2.0782995e-03
  -1.0500000e+01   1.9631354e-03
  -1.0250000e+01   1.8544330e-03
  -1.0000000e+01   1.7518302e-03
  -9.7500000e+00   1.6549853e-03
  -9.2500000e+00   1.4772961e-03
  -9.0000000e+00   1.3958592e-03
  -8.7500000e+00   1.3189930e-03
  -8.5000000e+00   1.2464409e-03
  -8.0000000e+00   1.1133224e-03
  -7.7500000e+00   1.0523110e-03
  -7.5000000e+00   9.9472188e-04
  -7.2500000e+00   9.4036229e-04
  -7.0000000e+00   8.8905019e-04
  -6.7500000e+00   8.4061371e-04
  -6.5000000e+00   7.9489058e-04
  -6.2500000e+00   7.5172761e-04
  -6.0000000e+00   7.1098018e-04
  -5.7500000e+00   6.7251182e-04
  -5.5000000e+00   6.3619373e-04
  -5.2500000e+00   6.0190435e-04
  -5.0000000e+00   5.6952902e-04
  -4.7500000e+00   5.3895958e-04
  -4.5000000e+00   5.1009398e-04
  -4.2500000e+00   4.8283603e-04
  -4.0000000e+00   4.5709500e-04
  -3.7500000e+00   4.3278537e-04
  -3.5000000e+00   4.0982651e-04
  -3.2500000e+00   3.8814245e-04
  -3.0000000e+00   3.6766157e-04
  -2.7500000e+00   3.4831639e-04
  -2.5000000e+00   3.3004334e-04
  -2.2500000e+00   3.1278249e-04
  -2.0000000e+00   2.9647738e-04
  -1.7500000e+00   2.8107482e-04
  -1.5000000e+00   2.6652467e-04
  -1.2500000e+00   2.5277966e-04
  -1.0000000e+00   2.3979525e-04
  -7.5000000e-01   2.2752942e-04
  -5.0000000e-01   2.1594254e-04
  -2.5000000e-01   2.0499722e-04
   0.0000000e+00   1.9465816e-04
   2.5000000e-01   1.8489204e-04
   5.0000000e-01   1.7566737e-04
   7.5000000e-01   1.6695439e-04
   1.0000000e+00   1.5872496e-04
   1.2500000e+00   1.5095243e-04
   1.5000000e+00   1.4361162e-04
   1.7500000e+00   1.3667863e-04
   2.0000000e+00   1.3013085e-04
   2.2500000e+00   1.2394682e-04
   2.5000000e+00   1.1810620e-04
   2.7500000e+00   1.1258967e-04
   3.0000000e+00   1.0737890e-04
   3.2500000e+00   1.0245650e-04
   3.5000000e+00   9.7805936e-05
   3.7500000e+00   9.3411518e-05
   4.0000000e+00   8.9258342e-05
   4.2500000e+00   8.5332257e-05
   4.5000000e+00   8.1619833e-05
   4.7500000e+00   7.8108328e-05
   5.0000000e+00   7.4785659e-05
   5.2500000e+00   7.1640381e-05
   5.5000000e+00   6.8661659e-05
   5.7500000e+00   6.5839248e-05
   6.0000000e+00   6.3163474e-05
   6.2500000e+00   6.0625211e-05
   6.5000000e+00   5.8215868e-05
   6.7500000e+00   5.5927367e-05
   7.0000000e+00   5.3752129e-05
   7.2500000e+00   5.1683053e-05
   7.5000000e+00   4.9713502e-05
   7.7500000e+00   4.7837282e-05
   8.0000000e+00   4.6048626e-05
   8.2500000e+00   4.4342179e-05
   8.5000000e+00   4.2712970e-05
   8.7500000e+00   4.1156401e-05
   9.0000000e+00   3.9668226e-05
   9.2500000e+00   3.8244526e-05
   9.5000000e+00   3.6881696e-05
   9.7500000e+00   3.5576417e-05
   1.0000000e+01   3.4325642e-05
   1.0250000e+01   3.3126575e-05
   1.0500000e+01   3.1976646e-05
   1.0750000e+01   3.0873498e-05
   1.1000000e+01   2.9814965e-05
   1.1250000e+01   2.8799053e-05
   1.1500000e+01   2.7823928e-05
   1.1750000e+01   2.6887893e-05
   1.2000000e+01   2.5989377e-05
   1.2250000e+01   2.5126920e-05
   1.2500000e+01   2.4299160e-05
   1.2750000e+01   2.3504821e-05
   1.3000000e+01   2.2742701e-05
   1.3250000e+01   2.2011666e-05
   1.3500000e+01   2.1310635e-05
   1.3750000e+01   2.0638581e-05
   1.4000000e+01   1.9994518e-05
   1.4250000e+01   1.9377495e-05
   1.4500000e+01   1.8786599e-05
   1.4750000e+01   1.8220940e-05
   1.5000000e+01   1.7679656e-05
   1.5250000e+01   1.7161909e-05
   1.5500000e+01   1.6666878e-05
   1.5750000e+01   1.6193765e-05
   1.6000000e+01   1.5741787e-05
   1.6250000e+01   1.5310179e-05
   1.6500000e+01   1.4898192e-05
   1.6750000e+01   1.4505093e-05
   1.7000000e+01   1.4130167e-05
   1.7250000e+01   1.3772713e-05
   1.7500000e+01   1.3432045e-05
   1.7750000e+01   1.3107497e-05
   1.8000000e+01   1.2798417e-05
   1.8250000e+01   1.2504170e-05
   1.8500000e+01   1.2224139e-05
   1.8750000e+01   1.1957724e-05
   1.9000000e+01   1.1704342e-05
   1.9250000e+01   1.1463428e-05
   1.9500000e+01   1.1234436e-05
   1.9750000e+01   1.1016837e-05
   2.0000000e+01   1.0810119e-05
   2.0250000e+01   1.0613789e-05
   2.0500000e+01   1.0427372e-05
   2.0750000e+01   1.0250410e-05
   2.1000000e+01   1.0082462e-05
   2.1250000e+01   9.9231051e-06
   2.1500000e+01   9.7719323e-06
   2.1750000e+01   9.6285536e-06
   2.2000000e+01   9.4925948e-06
   2.2250000e+01   9.3636975e-06
   2.2500000e+01   9.2415185e-06
   2.2750000e+01   9.1257295e-06
   2.3000000e+01   9.0160161e-06
   2.3250000e+01   8.9120782e-06
   2.3500000e+01   8.8136288e-06
   2.3750000e+01   8.7203938e-06
   2.4000000e+01   8.6321115e-06
   2.4250000e+01   8.5485319e-06
   2.4500000e+01   8.4694167e-06
   2.4750000e+01   8.3945383e-06
   2.5000000e+01   8.3236798e-06
   2.5250000e+01   8.2566342e-06
   2.5500000e+01   8.1932042e-06
   2.5750000e+01   8.1332016e-06
   2.6000000e+01   8.0764470e-06
   2.6250000e+01   8.0227697e-06
   2.6500000e+01   7.9720068e-06
   2.6750000e+01   7.9240032e-06
   2.7000000e+01   7.8786112e-06
   2.7250000e+01   7.8356901e-06
   2.7500000e+01   7.7951061e-06
   2.7750000e+01   7.7567318e-06
   2.8000000e+01   7.7204462e-06
   2.8500000e+01   7.6536862e-06
   2.8750000e+01   7.6229984e-06
   2.9000000e+01   7.5939723e-06
   2.9250000e+01   7.5665143e-06
   2.9500000e+01   7.5405359e-06
   2.9750000e+01   7.5159531e-06
   3.0000000e+01   7.4926866e-06


==> SignalModel/PlotData/ETU5_MSE.txt <==
               x               y
  -3.0000000e+01   8.2643042e-01
  -2.9000000e+01   6.5646056e-01
  -2.8000000e+01   5.2144925e-01
  -2.7000000e+01   4.1420666e-01
  -2.6000000e+01   3.2902171e-01
  -2.5000000e+01   2.6135797e-01
  -2.4000000e+01   2.0761207e-01
  -2.3000000e+01   1.6492182e-01
  -2.2000000e+01   1.3101374e-01
  -2.1000000e+01   1.0408201e-01
  -2.0000000e+01   8.2692257e-02
  -1.9000000e+01   6.5705203e-02
  -1.8000000e+01   5.2215909e-02
  -1.7000000e+01   4.1505571e-02
  -1.6000000e+01   3.3003194e-02
  -1.5000000e+01   2.6255125e-02
  -1.4000000e+01   2.0900853e-02
  -1.3000000e+01   1.6653767e-02
  -1.2000000e+01   1.3285888e-02
  -1.1000000e+01   1.0615763e-02
  -1.0000000e+01   8.4988920e-03
  -9.0000000e+00   6.8201863e-03
  -8.0000000e+00   5.4880204e-03
  -7.0000000e+00   4.4295473e-03
  -6.0000000e+00   3.5869807e-03
  -5.0000000e+00   2.9146188e-03
  -4.0000000e+00   2.3764391e-03
  -3.0000000e+00   1.9441397e-03
  -2.0000000e+00   1.5955438e-03
   0.0000000e+00   1.0838531e-03
   2.0000000e+00   7.4315928e-04
   3.0000000e+00   6.1704551e-04
   4.0000000e+00   5.1306634e-04
   5.0000000e+00   4.2711604e-04
   6.0000000e+00   3.5591717e-04
   7.0000000e+00   2.9683814e-04
   8.0000000e+00   2.4775346e-04
   9.0000000e+00   2.0693635e-04
   1.0000000e+01   1.7297628e-04
   1.1000000e+01   1.4471521e-04
   1.2000000e+01   1.2119811e-04
   1.3000000e+01   1.0163437e-04
   1.4000000e+01   8.5367338e-05
   1.5000000e+01   7.1850301e-05
   1.6000000e+01   6.0627155e-05
   1.7000000e+01   5.1316892e-05
   1.8000000e+01   4.3600970e-05
   1.9000000e+01   3.7212969e-05
   2.0000000e+01   3.1930064e-05
   2.1000000e+01   2.7565951e-05
   2.2000000e+01   2.3964951e-05
   2.3000000e+01   2.0997081e-05
   2.4000000e+01   1.8553913e-05
   2.5000000e+01   1.6545095e-05
   2.6000000e+01   1.4895429e-05
   2.7000000e+01   1.3542399e-05
   2.8000000e+01   1.2434101e-05
   2.9000000e+01   1.1527489e-05
   3.0000000e+01   1.0786916e-05


==> SignalModel/PlotData/EVA5_MSE.txt <==
               x               y
  -3.0000000e+01   4.5901003e-01
  -2.9000000e+01   3.6460836e-01
  -2.8000000e+01   2.8962305e-01
  -2.7000000e+01   2.3006084e-01
  -2.6000000e+01   1.8274982e-01
  -2.5000000e+01   1.4517048e-01
  -2.4000000e+01   1.1532154e-01
  -2.3000000e+01   9.1613391e-02
  -2.2000000e+01   7.2783405e-02
  -2.1000000e+01   5.7828696e-02
  -2.0000000e+01   4.5952688e-02
  -1.9000000e+01   3.6522675e-02
  -1.8000000e+01   2.9036089e-02
  -1.7000000e+01   2.3093700e-02
  -1.6000000e+01   1.8378306e-02
  -1.5000000e+01   1.4637800e-02
  -1.4000000e+01   1.1671705e-02
  -1.3000000e+01   9.3204917e-03
  -1.2000000e+01   7.4571064e-03
  -1.1000000e+01   5.9802883e-03
  -1.0000000e+01   4.8093107e-03
  -9.0000000e+00   3.8798596e-03
  -7.0000000e+00   2.5516197e-03
  -6.0000000e+00   2.0803738e-03
  -5.0000000e+00   1.7020021e-03
  -4.0000000e+00   1.3969290e-03
  -3.0000000e+00   1.1499004e-03
  -2.0000000e+00   9.4902978e-04
  -1.0000000e+00   7.8503627e-04
   0.0000000e+00   6.5065021e-04
   1.0000000e+00   5.4015563e-04
   2.0000000e+00   4.4903904e-04
   3.0000000e+00   3.7371823e-04
   4.0000000e+00   3.1133266e-04
   5.0000000e+00   2.5958259e-04
   6.0000000e+00   2.1660698e-04
   7.0000000e+00   1.8089116e-04
   8.0000000e+00   1.5119629e-04
   9.0000000e+00   1.2650462e-04
   1.0000000e+01   1.0597643e-04
   1.1000000e+01   8.8916037e-05
   1.2000000e+01   7.4745293e-05
   1.3000000e+01   6.2982660e-05
   1.4000000e+01   5.3226572e-05
   1.5000000e+01   4.5141874e-05
   1.6000000e+01   3.8448652e-05
   1.7000000e+01   3.2913009e-05
   1.8000000e+01   2.8339490e-05
   1.9000000e+01   2.4564839e-05
   2.0000000e+01   2.1452826e-05
   2.1000000e+01   1.8889884e-05
   2.2000000e+01   1.6781431e-05
   2.3000000e+01   1.5048763e-05
   2.4000000e+01   1.3626458e-05
   2.5000000e+01   1.2460197e-05
   2.6000000e+01   1.1504942e-05
   2.7000000e+01   1.0723400e-05
   2.8000000e+01   1.0084728e-05
   2.9000000e+01   9.5634470e-06
   3.0000000e+01   9.1385270e-06


==> SimulationResults/PlotData/CodedBERDCDBoundChest.txt <==
               x               y
  -2.0000000e+01   3.5618056e-01
  -1.9000000e+01   3.3320602e-01
  -1.8000000e+01   3.0862269e-01
  -1.7000000e+01   2.8393519e-01
  -1.6000000e+01   2.5880208e-01
  -1.5000000e+01   2.3422454e-01
  -1.4000000e+01   2.1207755e-01
  -1.3000000e+01   1.8910301e-01
  -1.2000000e+01   1.6711806e-01
  -1.1000000e+01   1.4713542e-01
  -1.0000000e+01   1.2895833e-01
  -9.0000000e+00   1.1120949e-01
  -8.0000000e+00   9.4722222e-02
  -7.0000000e+00   7.8767361e-02
  -6.0000000e+00   6.2962963e-02
  -5.0000000e+00   4.5468750e-02
  -4.0000000e+00   2.3327546e-02
  -3.7500000e+00   1.5115741e-02
  -3.5000000e+00   9.3923611e-03
  -3.2500000e+00   5.9085648e-03
  -3.0000000e+00   3.2233796e-03
  -2.7500000e+00   2.5057870e-03
  -2.5000000e+00   1.0937500e-03
  -2.2500000e+00   6.7708333e-04
  -2.0000000e+00   8.8541667e-04
  -1.7500000e+00   1.0000000e-05
  -1.5000000e+00   1.0000000e-05
  -1.2500000e+00   1.0000000e-05
  -1.0000000e+00   1.0000000e-05
  -7.5000000e-01   1.0000000e-05
  -5.0000000e-01   1.0000000e-05
  -2.5000000e-01   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   1.0000000e+00   1.0000000e-05
   2.0000000e+00   1.0000000e-05
   3.0000000e+00   1.0000000e-05
   4.0000000e+00   1.0000000e-05
   5.0000000e+00   1.0000000e-05
   6.0000000e+00   1.0000000e-05
   7.0000000e+00   1.0000000e-05
   8.0000000e+00   1.0000000e-05
   9.0000000e+00   1.0000000e-05
   1.0000000e+01   1.0000000e-05
   1.1000000e+01   1.0000000e-05
   1.2000000e+01   1.0000000e-05
   1.3000000e+01   1.0000000e-05
   1.4000000e+01   1.0000000e-05
   1.5000000e+01   1.0000000e-05
   1.6000000e+01   1.0000000e-05
   1.7000000e+01   1.0000000e-05
   1.8000000e+01   1.0000000e-05
   1.9000000e+01   1.0000000e-05
   2.0000000e+01   1.0000000e-05


==> SimulationResults/PlotData/CodedBERDCDBoundIdeal.txt <==
               x               y
  -2.0000000e+01   3.0946181e-01
  -1.9000000e+01   2.8824653e-01
  -1.8000000e+01   2.6629051e-01
  -1.7000000e+01   2.4336227e-01
  -1.6000000e+01   2.2239005e-01
  -1.5000000e+01   2.0114583e-01
  -1.4000000e+01   1.8116319e-01
  -1.3000000e+01   1.6191551e-01
  -1.2000000e+01   1.4391204e-01
  -1.1000000e+01   1.2571181e-01
  -1.0000000e+01   1.0862847e-01
  -9.0000000e+00   9.1666667e-02
  -8.0000000e+00   7.7575231e-02
  -7.0000000e+00   6.1631944e-02
  -6.0000000e+00   4.0549769e-02
  -5.0000000e+00   1.2731481e-02
  -4.0000000e+00   2.1643519e-03
  -3.7500000e+00   1.4699074e-03
  -3.5000000e+00   6.9444444e-04
  -3.2500000e+00   4.1087963e-04
  -3.0000000e+00   1.0000000e-05
  -2.7500000e+00   1.0000000e-05
  -2.5000000e+00   1.0000000e-05
  -2.2500000e+00   1.0000000e-05
  -2.0000000e+00   1.0000000e-05
  -1.7500000e+00   1.0000000e-05
  -1.5000000e+00   1.0000000e-05
  -1.2500000e+00   1.0000000e-05
  -1.0000000e+00   1.0000000e-05
  -7.5000000e-01   1.0000000e-05
  -5.0000000e-01   1.0000000e-05
  -2.5000000e-01   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   1.0000000e+00   1.0000000e-05
   2.0000000e+00   1.0000000e-05
   3.0000000e+00   1.0000000e-05
   4.0000000e+00   1.0000000e-05
   5.0000000e+00   1.0000000e-05
   6.0000000e+00   1.0000000e-05
   7.0000000e+00   1.0000000e-05
   8.0000000e+00   1.0000000e-05
   9.0000000e+00   1.0000000e-05
   1.0000000e+01   1.0000000e-05
   1.1000000e+01   1.0000000e-05
   1.2000000e+01   1.0000000e-05
   1.3000000e+01   1.0000000e-05
   1.4000000e+01   1.0000000e-05
   1.5000000e+01   1.0000000e-05
   1.6000000e+01   1.0000000e-05
   1.7000000e+01   1.0000000e-05
   1.8000000e+01   1.0000000e-05
   1.9000000e+01   1.0000000e-05
   2.0000000e+01   1.0000000e-05


==> SimulationResults/PlotData/CodedBERMMSEChest.txt <==
               x               y
  -2.0000000e+01   3.5969907e-01
  -1.9000000e+01   3.3743056e-01
  -1.8000000e+01   3.1440972e-01
  -1.7000000e+01   2.9101852e-01
  -1.6000000e+01   2.6605903e-01
  -1.5000000e+01   2.4296875e-01
  -1.4000000e+01   2.2088542e-01
  -1.3000000e+01   1.9894097e-01
  -1.2000000e+01   1.7772569e-01
  -1.1000000e+01   1.5609954e-01
  -1.0000000e+01   1.3748843e-01
  -9.0000000e+00   1.2005208e-01
  -8.0000000e+00   1.0208912e-01
  -7.0000000e+00   8.7048611e-02
  -6.0000000e+00   7.2083333e-02
  -5.0000000e+00   5.6128472e-02
  -4.0000000e+00   3.8263889e-02
  -3.7500000e+00   3.2418981e-02
  -3.5000000e+00   2.7795139e-02
  -3.2500000e+00   2.2100694e-02
  -3.0000000e+00   1.6626157e-02
  -2.7500000e+00   1.0711806e-02
  -2.5000000e+00   6.5972222e-03
  -2.2500000e+00   3.4606481e-03
  -2.0000000e+00   2.7604167e-03
  -1.7500000e+00   1.4236111e-03
  -1.5000000e+00   5.8449074e-04
  -1.2500000e+00   2.6041667e-04
  -1.0000000e+00   4.9768519e-04
  -7.5000000e-01   1.0000000e-05
  -5.0000000e-01   1.0000000e-05
  -2.5000000e-01   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   1.0000000e+00   1.0000000e-05
   2.0000000e+00   1.0000000e-05
   3.0000000e+00   1.0000000e-05
   4.0000000e+00   1.0000000e-05
   5.0000000e+00   1.0000000e-05
   6.0000000e+00   1.0000000e-05
   7.0000000e+00   1.0000000e-05
   8.0000000e+00   1.0000000e-05
   9.0000000e+00   1.0000000e-05
   1.0000000e+01   1.0000000e-05
   1.1000000e+01   1.0000000e-05
   1.2000000e+01   1.0000000e-05
   1.3000000e+01   1.0000000e-05
   1.4000000e+01   1.0000000e-05
   1.5000000e+01   1.0000000e-05
   1.6000000e+01   1.0000000e-05
   1.7000000e+01   1.0000000e-05
   1.8000000e+01   1.0000000e-05
   1.9000000e+01   1.0000000e-05
   2.0000000e+01   1.0000000e-05


==> SimulationResults/PlotData/CodedBERMMSEIdeal.txt <==
               x               y
  -2.0000000e+01   3.0912037e-01
  -1.9000000e+01   2.8910880e-01
  -1.8000000e+01   2.6863426e-01
  -1.7000000e+01   2.4782407e-01
  -1.6000000e+01   2.2765625e-01
  -1.5000000e+01   2.0766204e-01
  -1.4000000e+01   1.8799769e-01
  -1.3000000e+01   1.6883102e-01
  -1.2000000e+01   1.4997106e-01
  -1.1000000e+01   1.3156250e-01
  -1.0000000e+01   1.1461806e-01
  -9.0000000e+00   9.8130787e-02
  -8.0000000e+00   8.2899306e-02
  -7.0000000e+00   6.7789352e-02
  -6.0000000e+00   4.8836806e-02
  -5.0000000e+00   2.7118056e-02
  -4.0000000e+00   5.0462963e-03
  -3.7500000e+00   3.0960648e-03
  -3.5000000e+00   2.3668981e-03
  -3.2500000e+00   1.7013889e-03
  -3.0000000e+00   7.4074074e-04
  -2.7500000e+00   7.4652778e-04
  -2.5000000e+00   1.0000000e-05
  -2.2500000e+00   1.0000000e-05
  -2.0000000e+00   1.0000000e-05
  -1.7500000e+00   1.0000000e-05
  -1.5000000e+00   1.0000000e-05
  -1.2500000e+00   1.0000000e-05
  -1.0000000e+00   1.0000000e-05
  -7.5000000e-01   1.0000000e-05
  -5.0000000e-01   1.0000000e-05
  -2.5000000e-01   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   1.0000000e+00   1.0000000e-05
   2.0000000e+00   1.0000000e-05
   3.0000000e+00   1.0000000e-05
   4.0000000e+00   1.0000000e-05
   5.0000000e+00   1.0000000e-05
   6.0000000e+00   1.0000000e-05
   7.0000000e+00   1.0000000e-05
   8.0000000e+00   1.0000000e-05
   9.0000000e+00   1.0000000e-05
   1.0000000e+01   1.0000000e-05
   1.1000000e+01   1.0000000e-05
   1.2000000e+01   1.0000000e-05
   1.3000000e+01   1.0000000e-05
   1.4000000e+01   1.0000000e-05
   1.5000000e+01   1.0000000e-05
   1.6000000e+01   1.0000000e-05
   1.7000000e+01   1.0000000e-05
   1.8000000e+01   1.0000000e-05
   1.9000000e+01   1.0000000e-05
   2.0000000e+01   1.0000000e-05


==> SimulationResults/PlotData/UncodedBERDCDBoundChest.txt <==
               x               y
  -2.0000000e+01   3.4651042e-01
  -1.9000000e+01   3.2108854e-01
  -1.8000000e+01   2.9461458e-01
  -1.7000000e+01   2.6778646e-01
  -1.6000000e+01   2.4124479e-01
  -1.5000000e+01   2.1522396e-01
  -1.4000000e+01   1.9014583e-01
  -1.3000000e+01   1.6680208e-01
  -1.2000000e+01   1.4366146e-01
  -1.1000000e+01   1.2189063e-01
  -1.0000000e+01   1.0201563e-01
  -9.0000000e+00   8.3395833e-02
  -8.0000000e+00   6.6072917e-02
  -7.0000000e+00   5.1239583e-02
  -6.0000000e+00   3.9218750e-02
  -5.0000000e+00   2.9947917e-02
  -4.0000000e+00   2.2239583e-02
  -3.0000000e+00   1.6692708e-02
  -2.0000000e+00   1.3005208e-02
  -1.0000000e+00   1.0015625e-02
   0.0000000e+00   7.7343750e-03
   1.0000000e+00   6.3385417e-03
   2.0000000e+00   5.2812500e-03
   3.0000000e+00   4.5572917e-03
   4.0000000e+00   3.9635417e-03
   5.0000000e+00   3.5989583e-03
   6.0000000e+00   3.2343750e-03
   7.0000000e+00   3.1770833e-03
   8.0000000e+00   2.9114583e-03
   9.0000000e+00   2.8072917e-03
   1.0000000e+01   2.8541667e-03
   1.1000000e+01   2.8281250e-03
   1.2000000e+01   2.6927083e-03
   1.3000000e+01   2.7187500e-03
   1.4000000e+01   2.6875000e-03
   1.5000000e+01   2.6718750e-03
   1.6000000e+01   2.6302083e-03
   1.7000000e+01   2.6302083e-03
   1.8000000e+01   2.7031250e-03
   1.9000000e+01   2.7708333e-03
   2.0000000e+01   2.7083333e-03


==> SimulationResults/PlotData/UncodedBERDCDBoundIdeal.txt <==
               x               y
  -2.0000000e+01   2.9552604e-01
  -1.9000000e+01   2.7250000e-01
  -1.8000000e+01   2.4886458e-01
  -1.7000000e+01   2.2517708e-01
  -1.6000000e+01   2.0191667e-01
  -1.5000000e+01   1.7948958e-01
  -1.4000000e+01   1.5804167e-01
  -1.3000000e+01   1.3704688e-01
  -1.2000000e+01   1.1816667e-01
  -1.1000000e+01   9.9000000e-02
  -1.0000000e+01   8.1088542e-02
  -9.0000000e+00   6.5020833e-02
  -8.0000000e+00   5.0875000e-02
  -7.0000000e+00   3.8432292e-02
  -6.0000000e+00   2.8932292e-02
  -5.0000000e+00   2.1093750e-02
  -4.0000000e+00   1.5375000e-02
  -3.7500000e+00   1.3895833e-02
  -3.5000000e+00   1.3088542e-02
  -3.2500000e+00   1.1843750e-02
  -3.0000000e+00   1.1072917e-02
  -2.7500000e+00   1.0031250e-02
  -2.5000000e+00   9.3958333e-03
  -2.2500000e+00   8.7552083e-03
  -2.0000000e+00   8.1197917e-03
  -1.7500000e+00   7.4791667e-03
  -1.5000000e+00   6.9843750e-03
  -1.2500000e+00   6.3437500e-03
  -1.0000000e+00   5.8697917e-03
  -7.5000000e-01   5.4479167e-03
  -5.0000000e-01   5.0625000e-03
  -2.5000000e-01   4.7343750e-03
   0.0000000e+00   4.3281250e-03
   1.0000000e+00   3.2291667e-03
   2.0000000e+00   2.4947917e-03
   3.0000000e+00   1.9010417e-03
   4.0000000e+00   1.4947917e-03
   5.0000000e+00   1.3385417e-03
   6.0000000e+00   1.2031250e-03
   7.0000000e+00   1.0208333e-03
   8.0000000e+00   1.0000000e-03
   9.0000000e+00   8.2812500e-04
   1.0000000e+01   8.3854167e-04
   1.1000000e+01   7.2916667e-04
   1.2000000e+01   7.6562500e-04
   1.3000000e+01   7.4479167e-04
   1.4000000e+01   7.0312500e-04
   1.5000000e+01   7.5000000e-04
   1.6000000e+01   6.6666667e-04
   1.7000000e+01   6.7187500e-04
   1.8000000e+01   5.9375000e-04
   1.9000000e+01   6.0416667e-04
   2.0000000e+01   5.9895833e-04


==> SimulationResults/PlotData/UncodedBERMMSEChest.txt <==
               x               y
  -2.0000000e+01   3.4841146e-01
  -1.9000000e+01   3.2527083e-01
  -1.8000000e+01   3.0044792e-01
  -1.7000000e+01   2.7514583e-01
  -1.6000000e+01   2.5006250e-01
  -1.5000000e+01   2.2481771e-01
  -1.4000000e+01   2.0032813e-01
  -1.3000000e+01   1.7676042e-01
  -1.2000000e+01   1.5382292e-01
  -1.1000000e+01   1.3153646e-01
  -1.0000000e+01   1.1054688e-01
  -9.0000000e+00   9.1583333e-02
  -8.0000000e+00   7.2937500e-02
  -7.0000000e+00   5.7645833e-02
  -6.0000000e+00   4.5088542e-02
  -5.0000000e+00   3.4875000e-02
  -4.0000000e+00   2.6546875e-02
  -3.0000000e+00   2.0187500e-02
  -2.0000000e+00   1.5671875e-02
  -1.0000000e+00   1.2411458e-02
   0.0000000e+00   9.7083333e-03
   1.0000000e+00   7.9062500e-03
   2.0000000e+00   6.4635417e-03
   3.0000000e+00   5.5000000e-03
   4.0000000e+00   4.6822917e-03
   5.0000000e+00   4.3072917e-03
   6.0000000e+00   3.8541667e-03
   7.0000000e+00   3.7968750e-03
   8.0000000e+00   3.4375000e-03
   9.0000000e+00   3.3281250e-03
   1.0000000e+01   3.3854167e-03
   1.1000000e+01   3.1562500e-03
   1.2000000e+01   3.1562500e-03
   1.3000000e+01   3.1718750e-03
   1.4000000e+01   3.0885417e-03
   1.5000000e+01   3.0520833e-03
   1.6000000e+01   3.0364583e-03
   1.7000000e+01   3.0677083e-03
   1.8000000e+01   3.0729167e-03
   1.9000000e+01   3.1927083e-03
   2.0000000e+01   3.1250000e-03


==> SimulationResults/PlotData/UncodedBERMMSEIdeal.txt <==
               x               y
  -2.0000000e+01   2.9519271e-01
  -1.9000000e+01   2.7391667e-01
  -1.8000000e+01   2.5146875e-01
  -1.7000000e+01   2.2913542e-01
  -1.6000000e+01   2.0773438e-01
  -1.5000000e+01   1.8587500e-01
  -1.4000000e+01   1.6488021e-01
  -1.3000000e+01   1.4422396e-01
  -1.2000000e+01   1.2450000e-01
  -1.1000000e+01   1.0430729e-01
  -1.0000000e+01   8.6645833e-02
  -9.0000000e+00   7.0348958e-02
  -8.0000000e+00   5.5187500e-02
  -7.0000000e+00   4.2416667e-02
  -6.0000000e+00   3.1979167e-02
  -5.0000000e+00   2.3932292e-02
  -4.0000000e+00   1.7500000e-02
  -3.7500000e+00   1.5765625e-02
  -3.5000000e+00   1.4760417e-02
  -3.2500000e+00   1.3713542e-02
  -3.0000000e+00   1.2708333e-02
  -2.7500000e+00   1.1791667e-02
  -2.5000000e+00   1.1083333e-02
  -2.2500000e+00   1.0171875e-02
  -2.0000000e+00   9.6145833e-03
  -1.7500000e+00   8.8281250e-03
  -1.5000000e+00   8.1718750e-03
  -1.2500000e+00   7.6041667e-03
  -1.0000000e+00   6.9791667e-03
  -7.5000000e-01   6.4427083e-03
  -5.0000000e-01   6.1041667e-03
  -2.5000000e-01   5.5937500e-03
   0.0000000e+00   5.1562500e-03
   1.0000000e+00   3.9687500e-03
   2.0000000e+00   3.0468750e-03
   3.0000000e+00   2.3593750e-03
   4.0000000e+00   1.8593750e-03
   5.0000000e+00   1.6302083e-03
   6.0000000e+00   1.4687500e-03
   7.0000000e+00   1.3229167e-03
   8.0000000e+00   1.2395833e-03
   9.0000000e+00   1.1041667e-03
   1.0000000e+01   1.0833333e-03
   1.1000000e+01   9.7395833e-04
   1.2000000e+01   9.7916667e-04
   1.3000000e+01   1.0000000e-03
   1.4000000e+01   9.0104167e-04
   1.5000000e+01   8.9062500e-04
   1.6000000e+01   8.4375000e-04
   1.7000000e+01   8.8020833e-04
   1.8000000e+01   8.2291667e-04
   1.9000000e+01   7.9687500e-04
   2.0000000e+01   7.9166667e-04

